Algorithms for Graph-Constrained Coalition Formation in the Real World

Coalition formation typically involves the coming together of multiple, heterogeneous, agents to achieve both their individual and collective goals. In this paper, we focus on a special case of coalition formation known as Graph-Constrained Coalition Formation (GCCF) whereby a network connecting the agents constrains the formation of coalitions. We focus on this type of problem given that in many real-world applications, agents may be connected by a communication network or only trust certain peers in their social network. We propose a novel representation of this problem based on the concept of edge contraction, which allows us to model the search space induced by the GCCF problem as a rooted tree. Then, we propose an anytime solution algorithm (CFSS), which is particularly efficient when applied to a general class of characteristic functions called $m+a$ functions. Moreover, we show how CFSS can be efficiently parallelised to solve GCCF using a non-redundant partition of the search space. We benchmark CFSS on both synthetic and realistic scenarios, using a real-world dataset consisting of the energy consumption of a large number of households in the UK. Our results show that, in the best case, the serial version of CFSS is 4 orders of magnitude faster than the state of the art, while the parallel version is 9.44 times faster than the serial version on a 12-core machine. Moreover, CFSS is the first approach to provide anytime approximate solutions with quality guarantees for very large systems of agents (i.e., with more than 2700 agents).

==> csv/alpha.csv <==
1.5,0.0146149
1.6,0.0391971
1.7,0.10907
1.8,0.342773
1.9,1.12951
2.0,3.9196
2.1,13.3554
2.2,43.7529
2.3,127.817
2.4,339.171
2.5,770.509
2.6,1447.67
2.7,2318.91
2.8,3325.98
2.9,4555.17
3.0,5319.46



==> csv/amdahl.csv <==
4,3.3898
6,4.6154
8,5.6338
10,6.4935
12,7.2289
14,7.8652
16,8.4211
18,8.9109
20,9.3458
22,9.7345
24,10.084


==> csv/bound-clustering.csv <==
100,2.0,100
500,2.0,500
1000,2.0,1000
1500,2.0,1500
2000,2.0,2000

100,2.1,158.489
500,2.1,930.823
1000,2.1,1995.26
1500,2.1,3116.74
2000,2.1,4276.94

100,2.2,250.901
500,2.2,1732.86
1000,2.2,3981.07
1500,2.2,6476.04
2000,2.2,9146.1

100,2.3,398.107
500,2.3,3225.97
1000,2.3,7942.87
1500,2.3,13456.1
2000,2.3,19557.4

100,2.4,630.843
500,2.4,6004.51
1000,2.4,15848.9
1500,2.4,27955.1
2000,2.4,41825.6

100,2.5,1000
500,2.5,11173.7
1000,2.5,4.75107
1500,2.5,2.81728
2000,2.5,2.26659

100,2.6,1583.01
500,2.6,2.49369
1000,2.6,1.65541
1500,2.6,1.45015
2000,2.6,1.35367

100,2.7,93.0216
500,2.7,1.47484
1000,2.7,1.24744
1500,2.7,1.17567
2000,2.7,1.13921

100,2.8,2.64684
500,2.8,1.20907
1000,2.8,1.11044
1500,2.8,1.07747
2000,2.8,1.06059

100,2.9,1.64157
500,2.9,1.10231
1000,2.9,1.05243
1500,2.9,1.03585
2000,2.9,1.02746

100,3.0,1.32898
500,3.0,1.05254
1000,3.0,1.02562
1500,3.0,1.01693
2000,3.0,1.01265



==> csv/bound.csv <==
100,1.0476,0.00075072
500,1.1001,0.0013743
1000,1.1051,0.0011261
1500,1.1105,0.00081987
2000,1.1148,0.00079287
2732,1.1168,0.00070638


==> csv/boundedge.csv <==
1000,1.1139929,0.0019739271
5000,1.12220355,0.0011263872
10000,1.12369025,0.0009409913
15000,1.12489045,0.0006878641
20000,1.12554165,0.0006610542
25000,1.12589795,0.0005937491
30000,1.1269225,0.0006458519


==> csv/boundtwitter.csv <==
100,1.0466,0.00075072
500,1.0991,0.0013743
1000,1.1041,0.0011261
1500,1.1095,0.00081987
2000,1.1138,0.00079287
2732,1.1158,0.00070638


==> csv/clink.csv <==
100,1.031757148,0.0007736632
500,1.082707015,0.0007655384
1000,1.085276807,0.0006127434
1500,1.089611957,0.000588031
2000,1.093215712,0.0004276756
2732,1.094197477,0.0004149992


==> csv/clustering-1.csv <==
15,0.00011269
16,0.000179966
17,0.000238055
18,0.00030287
19,0.000529754
20,0.000785227
21,0.00108557
22,0.00166146
23,0.00210586
24,0.00321824
25,0.00477515
26,0.00598966
27,0.00918298
28,0.0127972
29,0.0189867
30,0.0225653
31,0.0400462
32,0.0491874
33,0.071737
34,0.0848033
35,0.13625
36,0.230773
37,0.249784
38,0.46604
39,0.520633
40,1.00539
41,1.54557
42,1.24161
43,3.47027
44,4.30716
45,6.98879
46,6.23704
47,9.67809
48,17.3404
49,22.3229
50,23.517


==> csv/clustering-2.csv <==
15,0.0112214
16,0.0205378
17,0.0457318
18,0.0884436
19,0.283128
20,0.538583
21,1.37584
22,4.09659
23,9.70471
24,22.4102
25,61.25
26,128.075
27,384.128
28,955.529
29,2384.76
30,5792.33
31,20823.9
32,33621.5
33,55645.5
34,91798.8


==> csv/clustering-3.csv <==
15,0.116008
16,0.351355
17,1.04968
18,2.86048
19,10.0149
20,28.3997
21,113.567
22,369.43
23,1110.03
24,3835.07
25,13067.9
26,30872.9
27,78278.4


==> csv/clustering-reorder-1.csv <==
15,0.000289601
16,0.000413918
17,0.000539511
18,0.000610094
19,0.00090414
20,0.00135702
21,0.00154845
22,0.00230315
23,0.00358102
24,0.00387267
25,0.00733979
26,0.00880551
27,0.0148957
28,0.0259408
29,0.0315488
30,0.054367
31,0.0710912
32,0.0959399
33,0.190595
34,0.244329
35,0.488318
36,0.527741
37,1.08835
38,1.82005
39,3.40129
40,4.84719
41,7.33602
42,14.6288
43,15.666
44,34.6962
45,43.0345
46,36.9757
47,152.459
48,148.279
49,253.281
50,857.317


==> csv/clustering-reorder-2.csv <==
15,0.00821177
16,0.0129989
17,0.0279546
18,0.0545232
19,0.149915
20,0.314579
21,0.783252
22,2.00007
23,4.82749
24,8.93853
25,21.5643
26,63.4063
27,128.78
28,431.844
29,928.306
30,2182.86
31,6155.17
32,10764.5


==> csv/clustering-reorder-3.csv <==
15,0.0649934
16,0.184141
17,0.538216
18,1.55206
19,4.97778
20,13.1649
21,56.1844
22,140.641
23,428.522
24,1322.94
25,4505.84


==> csv/cn-1.csv <==
20,0.002335
21,0.0028958
22,0.0052316
23,0.0099966
24,0.012332
25,0.026164
26,0.031958
27,0.040836
28,0.058874
29,0.10018
30,0.17
31,0.27803
32,0.49953
33,0.68831
34,1.2041
35,1.0485
36,2.6545
37,1.8955
38,7.3537
39,12.041
40,15.247
41,25.063
42,38.162
43,42.194
44,84.178
45,75.326
46,208.51
47,141.65
48,318.77
49,345.21
50,581.42
51,1985.2
52,2760.9
53,2908.6
54,7952.6
55,4514.9
56,12217
57,17673
58,39084
59,61621
60,50343


==> csv/cn-2.csv <==
20,0.71364
21,1.5315
22,3.3389
23,7.7323
24,10.304
25,20.52
26,19.7
27,75.583
28,126.37
29,316.82
30,706.35
31,698.13
32,1258.8
33,1864.1
34,1839.4
35,2423.1
36,10421
37,12911
38,26021
39,54396
40,1.1889e+05


==> csv/cn-3.csv <==
20,46.46
21,57.183
22,230.98
23,546.09
24,763.9
25,1605.9
26,4126.4
27,7693.5
28,7219
29,8573.2
30,36700
31,71665


==> csv/cn-count.csv <==
20,2.64634e+07
21,5.30853e+07
22,1.72309e+08
23,2.82449e+08
24,7.23061e+08
25,1.77708e+09


==> csv/dyce-clustering-1.csv <==
15,0.0811363
16,0.0793191
17,0.129624
18,0.224177
19,0.332813
20,0.579069
21,1.21741
22,2.3492
23,9.17288
24,24.0285
25,39.8797
26,80.1569
27,115.735
28,468.751
29,781.733
30,1292.41


==> csv/dyce-clustering-2.csv <==
15,0.142496
16,0.215958
17,0.411406
18,0.928055
19,2.19943
20,5.70303
21,15.5306
22,38.334
23,100.221
24,293.196
25,912.971
26,2179.18
27,6745.61
28,20880.90
29,64636.42


==> csv/dyce-clustering-3.csv <==
15,0.204385
16,0.381256
17,0.846586
18,2.41357
19,6.10471
20,15.728
21,45.3635
22,132.644
23,383.348
24,1090.33
25,3498.17
26,9733.8
27,27084.69
28,75364.23


==> csv/dyce-cn-1.csv <==
20,0.14483
21,0.17835
22,0.315473
23,0.672745
24,1.26811
25,2.60543
26,5.19474
27,11.307
28,22.741
29,49.9618
30,98.0403


==> csv/dyce-cn-2.csv <==
20,0.748246
21,0.94874
22,2.02597
23,5.98629
24,8.91626
25,15.5886
26,37.9635
27,84.9553
28,196.59
29,453.527
30,946.543


==> csv/dyce-cn-3.csv <==
20,2.97229
21,8.10729
22,18.4331
23,44.3035
24,73.5855
25,225.047
26,776.748
27,1510.61
28,3318.97
29,7475.89
30,16839,23


==> csv/dyce-edges-1.csv <==
20,0.46754
21,1.3665
22,2.6504
23,8.785
24,18.419
25,57.9
26,106.21
27,277.52
28,642.44
29,2058.3
30,6853.6


==> csv/dyce-edges-2.csv <==
20,5.4226
21,15.686
22,42.88
23,124.29
24,338.55
25,983.86
26,3194.4
27,10002
28,23756
29,63550
30,1.4824e+05


==> csv/dyce-edges-3.csv <==
20,15.398
21,46.157
22,162.55
23,440.29
24,1395.8
25,3428.7
26,9727.9
27,27600
28,78309


==> csv/dyce-energy-1.csv <==
15,0.05436
16,0.0614
17,0.08718
18,0.12352
19,0.21156
20,0.33386
21,0.97576
22,1.8926
23,6.2732
24,13.153
25,41.345
26,75.844
27,198.17
28,458.75
29,1469.8
30,4894


==> csv/dyce-energy-2.csv <==
15,0.08484
16,0.14176
17,0.26896
18,0.63382
19,1.5807
20,3.8722
21,11.201
22,30.619
23,88.753
24,241.75
25,702.55
26,2281.1
27,7142.4
28,16963
29,45380
30,1.0585e+05


==> csv/dyce-energy-3.csv <==
15,0.12858
16,0.25854
17,0.58176
18,1.5625
19,4.2506
20,10.995
21,32.96
22,116.08
23,314.4
24,996.71
25,3159,767252226
26,10017,085298764
27,31756,135776318
28,100673,21275266


==> csv/edges-1.csv <==
20,0
25,0.0019763
30,0.020158
35,0.2247
40,1.0796
45,2.5209
50,22.441
55,86.7
60,225.99


==> csv/edges-2.csv <==
20,0.033676
25,1.0387
30,13.682
35,208.42
40,808.99
45,1173.5
50,7026
55,16672
60,49713


==> csv/edges-3.csv <==
20,0.31312
25,29.374
30,788.33
35,1889.7
40,11388
45,37119
50,94054


==> csv/energy-1.csv <==
20,0.0004
21,0.002
22,0.0026
23,0.0066
24,0.0078
25,0.0172
26,0.0188
27,0.0286
28,0.0406
29,0.0526
30,0.093061
31,0.0865
32,0.2395
33,0.2765
34,0.948
35,0.864
36,2.0335
37,4.093
38,4.9665
39,4.043
40,9.296
41,23.305
42,24.261
43,37.205
44,39.332
45,164.32
46,407.04
47,150.85
48,534.63
49,473.51
50,1018.1
51,1952.3
52,1036.6
53,2571.4
54,5297.6


==> csv/energy-2.csv <==
15,0.0714
16,0.1686
17,0.4098
18,0.8218
19,2.4326
20,5.0462
21,12.826
22,28.345
23,72.877
24,181.57
25,377.97
26,1056.9
27,2803.9
28,6626.4
29,10888
30,22356
31,50433
32,90561


==> csv/energy-3.csv <==
15,1.5698
16,4.6668
17,13.921
18,40.646
19,127.34
20,425.39
21,1290.5
22,4244.2
23,11077
24,43945
25,116226


==> csv/energy-reorder-1.csv <==
15,0
16,0
17,0
18,0
19,0.000113989
20,0.000113989
21,0.000911914
22,0.00273574
23,0.00205181
24,0.00455957
25,0.00843521
26,0.0180103
27,0.021202
28,0.0278134
29,0.0818443
30,0.0654299
31,0.412413
32,0.319398
33,0.670485
34,0.607791
35,1.83796
36,1.03366
37,1.06671
38,2.73871
39,4.1638
40,5.75281
41,28.2507
42,20.3603
43,69.1293
44,36.9971
45,59.7931
46,145.597
47,140.875
48,133.602
49,492.465
50,1032.09


==> csv/energy-reorder-2.csv <==
15,0.0253056
16,0.0289533
17,0.120829
18,0.159357
19,0.82665
20,1.07469
21,5.97236
22,7.22008
23,31.55
24,21.5351
25,157.04
26,204.519
27,1317.71
28,1359.33
29,5232.14
30,12317.4
31,27729.9
32,19892.7


==> csv/energy-reorder-3.csv <==
15,0.653843
16,0.944059
17,4.73443
18,9.8138
19,60.4159
20,62.2995
21,489.393
22,848.049
23,6261.96


==> csv/mt.csv <==
4,3.4525
6,4.2523
8,5.4921
10,6.6534
12,7.4935
14,7.7986
16,8.324
18,8.469
20,8.8476
22,9.1537
24,9.4401


==> csv/sf-count.csv <==
20,2.63108e+08
21,7.76469e+08
22,2.27793e+09
23,7.35555e+09
24,1.93708e+10
25,5.89051e+10


==> csv/twittercfss.csv <==
15,0.0108416316
20,0.1048502895
25,1.2525167632
30,23.8521196579
35,626.1795616053
40,12876.4112745993
45,166176.9514712682


==> csv/twitterdyce.csv <==
15,1.5726315789
20,6.4831578947
25,2568.8947368421
30,292476.1413784568

